Automatic Generation of Efficient Linear Algebra Programs

The level of abstraction at which application experts reason about linear algebra computations and the level of abstraction used by developers of high-performance numerical linear algebra libraries do not match. The former is conveniently captured by high-level languages and libraries such as Matlab and Eigen, while the latter expresses the kernels included in the BLAS and LAPACK libraries. Unfortunately, the translation from a high-level computation to an efficient sequence of kernels is a task, far from trivial, that requires extensive knowledge of both linear algebra and high-performance computing. Internally, almost all high-level languages and libraries use efficient kernels; however, the translation algorithms are too simplistic and thus lead to a suboptimal use of said kernels, with significant performance losses. In order to both achieve the productivity that comes with high-level languages, and make use of the efficiency of low level kernels, we are developing Linnea, a code generator for linear algebra problems. As input, Linnea takes a high-level description of a linear algebra problem and produces as output an efficient sequence of calls to high-performance kernels. In 25 application problems, the code generated by Linnea always outperforms Matlab, Julia, Eigen and Armadillo, with speedups up to and exceeding 10x.

==> generation_time.csv <==
example,constructive_merging,constructive_no_merging,exhaustive_merging,exhaustive_no_merging
pldi001,0.11296140705235302,0.10381745302584022,0.2670915990602225,0.6647486069705337
pldi002,1.2404401530511675,1.4797239989857192,30.265261630993336,409.1426318769809
pldi003,1.5745200267992914,5.282622758008074,20.48167462204583,306.5952746900148
pldi004,68.31638617813587,388.49536760599597,201.22874090913686,NaN
pldi005,8.544639596017078,21.42442099499749,136.67565180710517,NaN
pldi006,0.10271240281872453,0.10494855302385986,0.18739596102386716,0.5701947790221311
pldi007,12.494434998137875,1298.6198770410265,30.437878985889252,2440.584877616959
pldi008,31.039688930963173,616.981914878008,109.27679242705926,NaN
pldi009,44.97130536905024,545.7287385169766,580.1125551818403,NaN
pldi010,5.273068175883964,48.3644981039688,32.688761169090874,NaN
pldi011,0.3994529398623854,2.9138332689763047,1.4822144058998674,14.986147743999028
pldi012,157.24886046093891,NaN,3963.935389070073,NaN
pldi013,122.23729128716515,NaN,3778.866687775008,NaN
pldi014,1630.4762952809685,NaN,NaN,NaN
pldi015,4423.928225420066,NaN,NaN,NaN
pldi016,840.2541772769763,NaN,NaN,NaN
pldi017,4.043617331190036,22.85463071899721,242.4422655940289,NaN
pldi018,0.2762175309471786,0.2582260880153626,0.4507499861065298,5.894552868034224
pldi019,0.13703292212449014,0.12316130596445872,0.4395715019199997,3.510432596027385
pldi020,11.278536564903336,107.1672411119798,1075.156586870784,NaN
pldi021,105.21196330501698,4519.386120148993,2940.2122509120964,NaN
pldi022,67.12560817901975,6066.178449294006,1628.7023571189493,NaN
pldi023,74.37428678898141,NaN,143.3703253038693,NaN
pldi024,14.062960421899335,1463.4774974929749,139.14367719506845,NaN
pldi025,16.916604009922594,2428.922823011992,202.85162177495656,NaN


==> speedup_ce.csv <==
,naive_armadillo,naive_eigen,recommended_armadillo,recommended_eigen,algorithm0c,algorithm0e,naive_julia,recommended_julia,naive_matlab,recommended_matlab,mean
pldi001,1.1174118717244346,5.860064239516078,3.5181131656584603,5.138300702262092,0.999083939152824,1.0,3.100199937208109,3.237434078887577,3.2431207457123588,3.3170387573700943,3.0530767437492026
pldi002,3.626723831134777,14.896492285319237,2.6915076906779785,5.479923132025269,1.1036853336486108,1.0,32.27064188659559,3.601503558176466,6.8748937925066205,2.866860459958437,7.4412231970043
pldi003,2.702184787175641,4.846986673512415,2.529622597008144,3.2713155280185906,0.9384737749446396,1.0,2.2141848741475534,1.150890536011148,3.7888520924995244,2.8923134719728987,2.5334824335290556
pldi004,5.9153223237329104,14.031995261921132,6.126750371485368,11.06824605024396,1.0667361567261158,1.0,7.209554088039292,5.723963428059903,10.82254362951286,9.97985300581351,7.294496431553505
pldi005,4.669000021230424,6.846694150076516,3.16746016434869,4.617600362233111,1.0190502904474938,1.0,4.411369872943406,2.929518635674363,4.8073472270278925,3.1696172941385647,3.6637658018120463
pldi006,19.107875993639823,31.338966230010655,7.415591627072322,12.014288548217209,1.1136341313808271,1.0,8.431176171292147,1.4161937027354476,19.243025672850237,1.5423575329871406,10.262310961018581
pldi007,1.467402011878201,3.4457244959907403,1.336974781895994,2.1533522913451937,0.9335124707083848,1.0,13.750307952321334,1.6771438026472032,1.8646592626339833,1.4941143541595925,2.9123191423580623
pldi008,1.3371066722533211,3.008772800146261,1.0553334021726548,2.0388922099275395,1.0456263079219845,1.0,3.0796286398544677,1.5689323698889632,1.9225621021987,1.270139093725759,1.732699359808965
pldi009,2.418904686680665,6.158271324494007,2.0827222186720857,3.4270109754865423,1.8667017552975336,1.0,4.934601396502313,2.8566866029238933,4.705883003576443,2.6716439562336274,3.212242591986711
pldi010,1.896397522198425,7.694717653420483,1.3814404002983,3.4186489342806077,1.017755277474093,1.0,4.402727747242659,1.8633757244615614,3.2303121977578018,1.2896714202103083,2.7195046877344238
pldi011,4.757313929811829,7.403429359598772,4.5636023805611785,7.335121139112001,1.0554813332825512,1.0,4.600783728951441,4.705062510000736,4.02258874068753,4.183688262391893,4.362707138439793
pldi012,1.0777790939745409,1.0599302173810066,1.0467022658278167,1.0654959961037216,1.0198827938386064,1.0,5.532197876999624,5.430054702927691,1.0419945692637516,1.0709698730424873,1.9345007389359246
pldi013,1.071261481814659,1.0985481813401765,1.0928832662657917,1.0880524259625188,1.0591618557161846,1.0,1.0654736674833525,1.0341784515953414,1.0858047642886017,1.0828454971934482,1.0678209591660075
pldi014,1.1641428009166994,1.1832152570537289,1.1033941845363702,1.1830498459646432,1.0,NaN,1.648654237755232,1.6371400109107423,1.150591116440298,1.1147320181477605,1.2427688301917195
pldi015,4.856474702566369,7.213457328276782,4.849798211119928,6.683064426392079,1.0,NaN,28.835834895985137,28.926514513201322,6.309719941503128,6.159911894824429,10.537197323763243
pldi016,4.08833576944239,4.945851078599449,4.527382772047716,5.456140064496907,1.0,NaN,4.360353313299596,5.182835916884743,4.3243187455750585,4.87089378757649,4.306234605324706
pldi017,4.836983970463033,6.310874676992752,5.709963443049604,6.563251988129191,1.0587618461036683,1.0,5.424005152047822,5.785703960368661,4.788734439171316,5.309052554260931,4.678733203058697
pldi018,1.0872281051911812,5.444381162626991,4.179708041214944,5.365771704963367,1.0450236130781678,1.0,2.489671903377065,3.2412918899030783,3.383617177485338,4.912461085882387,3.214915468372252
pldi019,1.087264975426523,5.770860037425715,3.958146261884036,5.695117520854898,1.0004781032154584,1.0,2.5065220818567546,3.205445578487755,3.8985118823214915,5.312257949536977,3.3434604391009612
pldi020,1.1139318149512103,2.0786483635803306,1.1597442791905521,2.0952819223974304,0.9965753085122013,1.0,58.52717824963597,50.61865786591142,2.059724330865077,2.034908375071521,12.168465051011573
pldi021,1.2402800927273214,2.2865705913195797,1.3161072174424513,2.1525720442537764,1.0874882792912126,1.0,30.345727816574794,31.770045224745342,2.130155147677474,2.2717967471018317,7.560074316113377
pldi022,1.9978592596046036,4.2845897662723615,1.5976814209377457,2.8942980875940933,1.050589902408601,1.0,18.14882381858833,18.40399152140231,3.2524520627927154,2.562562499793339,5.519284833939411
pldi023,1.8470630486222583,4.429902363028162,1.8673482265734445,3.0445185989453556,1.224298517390317,1.0,11.541874961542941,2.070336147796354,2.603294976800286,1.8422240083034525,3.147086084900257
pldi024,1.8776571381612293,2.337826758239895,1.879420664665273,2.3891906218105445,1.2626686878194637,1.0,7.006340096607053,7.033208799554804,1.8974427975618304,1.8825211473880885,2.856627671180818
pldi025,2.1721713423536317,3.679787383883107,2.2052009557018573,3.6912996724065255,1.15416870882018,1.0,5.485850669765716,5.436385965194947,2.017249202325742,1.7612761956538123,2.860339009610552

